Parametrising non-linear dark energy perturbations

In this paper, we quantify the non-linear effects from $k$-essence dark energy through an effective parameter $\mu$ that encodes the additional contribution of a dark energy fluid or a modification of gravity to the Poisson equation. This is a first step toward quantifying non-linear effects of dark energy/modified gravity models in a more general approach. We compare our $N$-body simulation results from $k$-evolution with predictions from the linear Boltzmann code $\texttt{CLASS}$, and we show that for the $k$-essence model one can safely neglect the difference between the two potentials, $ \Phi -\Psi$, and short wave corrections appearing as higher order terms in the Poisson equation, which allows us to use single parameter $\mu$ for characterizing this model. We also show that for a large $k$-essence speed of sound the $\texttt{CLASS}$ results are sufficiently accurate, while for a low speed of sound non-linearities in matter and in the $k$-essence field are non-negligible. We propose a $\tanh$-based parameterisation for $\mu$, motivated by the results for two cases with low ($c_s^2=10^{-7}$) and high ($c_s^2=10^{-4}$) speed of sound, to include the non-linear effects based on the simulation results. This parametric form of $\mu$ can be used to improve Fisher forecasts or Newtonian $N$-body simulations for $k$-essence models.

==> Table-fitting/fitting_parameters_cs2_em4.dat <==
# # Values of tanh fitting function for parametrization in paper: Parametrizing non-linear $k$-essence perturbations                   # Parametrization for data from k-evolution for speed of sound c_s^2=10^{-4}:: f(k|lpha,eta,\gamma) = 1+lpha (1-	anh (eta (\log_{10} k-\gamma) ))                     
#    
#  1: z                  2:alpha                  3:beta                  4:gamma                     5:c_s^2                  6:w
2.000000000000e+01	7.972529060986e-06	2.715136132752e+00	-5.892967914323e-01	1.000000000000e-04	-9.000000000000e-01
1.000000000000e+01	4.560396057936e-05	2.742336135131e+00	-7.326515457410e-01	1.000000000000e-04	-9.000000000000e-01
6.000000000000e+00	1.542017843327e-04	2.753459613317e+00	-8.321145203938e-01	1.000000000000e-04	-9.000000000000e-01
5.000000000000e+00	2.334532372028e-04	2.758305673135e+00	-8.658544366461e-01	1.000000000000e-04	-9.000000000000e-01
4.000000000000e+00	3.809224052915e-04	2.763944116177e+00	-9.055246520181e-01	1.000000000000e-04	-9.000000000000e-01
3.000000000000e+00	6.921401924865e-04	2.769219753345e+00	-9.535820203264e-01	1.000000000000e-04	-9.000000000000e-01
2.000000000000e+00	1.481056564049e-03	2.809896845865e+00	-1.012430679296e+00	1.000000000000e-04	-9.000000000000e-01
1.000000000000e+00	4.228028083116e-03	2.836242337232e+00	-1.092472403628e+00	1.000000000000e-04	-9.000000000000e-01
9.000000000000e-01	4.811868759389e-03	2.837097470027e+00	-1.101983561798e+00	1.000000000000e-04	-9.000000000000e-01
8.000000000000e-01	5.508816730218e-03	2.837274402600e+00	-1.111819147067e+00	1.000000000000e-04	-9.000000000000e-01
7.000000000000e-01	6.347291439061e-03	2.836623407873e+00	-1.121995044699e+00	1.000000000000e-04	-9.000000000000e-01
6.000000000000e-01	7.364695719265e-03	2.835030394015e+00	-1.132518815721e+00	1.000000000000e-04	-9.000000000000e-01
5.000000000000e-01	8.610950865819e-03	2.831784302528e+00	-1.143439894476e+00	1.000000000000e-04	-9.000000000000e-01
4.000000000000e-01	1.015113735853e-02	2.828964169973e+00	-1.154676967695e+00	1.000000000000e-04	-9.000000000000e-01
3.000000000000e-01	1.207752957381e-02	2.824634476475e+00	-1.166269707383e+00	1.000000000000e-04	-9.000000000000e-01
2.000000000000e-01	1.451659818598e-02	2.818503540548e+00	-1.178212562942e+00	1.000000000000e-04	-9.000000000000e-01
1.000000000000e-01	1.765505904913e-02	2.803543112680e+00	-1.190847430294e+00	1.000000000000e-04	-9.000000000000e-01
9.000000000000e-02	1.801596900051e-02	2.802519743359e+00	-1.192100129555e+00	1.000000000000e-04	-9.000000000000e-01
8.000000000000e-02	1.838640696358e-02	2.801467682756e+00	-1.193355323757e+00	1.000000000000e-04	-9.000000000000e-01
7.000000000000e-02	1.876696795444e-02	2.800393681507e+00	-1.194613569433e+00	1.000000000000e-04	-9.000000000000e-01
6.000000000000e-02	1.915803838951e-02	2.799295970646e+00	-1.195874806786e+00	1.000000000000e-04	-9.000000000000e-01
5.000000000000e-02	1.955997913787e-02	2.798174421375e+00	-1.197139227326e+00	1.000000000000e-04	-9.000000000000e-01
4.000000000000e-02	1.997318929544e-02	2.797026880671e+00	-1.198406988958e+00	1.000000000000e-04	-9.000000000000e-01
3.000000000000e-02	2.039790723248e-02	2.795851470763e+00	-1.199677647924e+00	1.000000000000e-04	-9.000000000000e-01
2.000000000000e-02	2.083436767272e-02	2.794648372173e+00	-1.200950207351e+00	1.000000000000e-04	-9.000000000000e-01
1.000000000000e-02	2.128334454377e-02	2.793418998875e+00	-1.202225927988e+00	1.000000000000e-04	-9.000000000000e-01
5.000000000000e-03	2.151281261558e-02	2.792795267901e+00	-1.202865520276e+00	1.000000000000e-04	-9.000000000000e-01
1.000000000000e-03	2.169939128200e-02	2.792294574959e+00	-1.203380309748e+00	1.000000000000e-04	-9.000000000000e-01
0.000000000000e+00	2.174912416922e-02	2.792186941309e+00	-1.203519189183e+00	1.000000000000e-04	-9.000000000000e-01


==> Table-fitting/fitting_parameters_cs2_em7.dat <==
# # Values of tanh fitting function for parametrization in paper: Parametrizing non-linear $k$-essence perturbations                   # Parametrization for data from k-evolution for speed of sound c_s^2=10^{-7}:: f(k|lpha,eta,\gamma) = 1+lpha (1-	anh (eta (\log_{10} k-\gamma) ))                     
#    
#  1: z                  2:alpha                  3:beta                  4:gamma                     5:c_s^2                  6:w
5.000000000000e+01	7.547972801336e-07	5.137906955774e+00	9.525055642960e-01	1.000000000000e-07	-9.000000000000e-01
2.000000000000e+01	8.114775563684e-06	2.794175354560e+00	8.735592983293e-01	1.000000000000e-07	-9.000000000000e-01
1.000000000000e+01	4.618974273747e-05	2.116224518531e+00	6.756906168599e-01	1.000000000000e-07	-9.000000000000e-01
6.000000000000e+00	1.559148453287e-04	2.079391548584e+00	4.782151003313e-01	1.000000000000e-07	-9.000000000000e-01
5.000000000000e+00	2.359871105170e-04	2.074302145050e+00	4.111873986766e-01	1.000000000000e-07	-9.000000000000e-01
4.000000000000e+00	3.849917440242e-04	2.025908720310e+00	3.370730341134e-01	1.000000000000e-07	-9.000000000000e-01
3.000000000000e+00	6.994300579440e-04	1.916638110491e+00	2.520031364391e-01	1.000000000000e-07	-9.000000000000e-01
2.000000000000e+00	1.500993768933e-03	1.669398660772e+00	1.360970576072e-01	1.000000000000e-07	-9.000000000000e-01
1.000000000000e+00	4.294925711428e-03	1.537294383011e+00	1.694711345615e-03	1.000000000000e-07	-9.000000000000e-01
9.000000000000e-01	4.889015508294e-03	1.525928013819e+00	-1.326612994308e-02	1.000000000000e-07	-9.000000000000e-01
8.000000000000e-01	5.598151582078e-03	1.515337180403e+00	-2.848853753221e-02	1.000000000000e-07	-9.000000000000e-01
7.000000000000e-01	6.451160553647e-03	1.505586743734e+00	-4.385689125735e-02	1.000000000000e-07	-9.000000000000e-01
6.000000000000e-01	7.485956006519e-03	1.496707879944e+00	-5.927143610190e-02	1.000000000000e-07	-9.000000000000e-01
5.000000000000e-01	8.752587277536e-03	1.486651347685e+00	-7.478123672367e-02	1.000000000000e-07	-9.000000000000e-01
4.000000000000e-01	1.031857631419e-02	1.479426476265e+00	-9.058494783080e-02	1.000000000000e-07	-9.000000000000e-01
3.000000000000e-01	1.227616157238e-02	1.473473890895e+00	-1.066441253357e-01	1.000000000000e-07	-9.000000000000e-01
2.000000000000e-01	1.475287684332e-02	1.469329002241e+00	-1.227210721494e-01	1.000000000000e-07	-9.000000000000e-01
1.000000000000e-01	1.792955923051e-02	1.470629342228e+00	-1.380890322039e-01	1.000000000000e-07	-9.000000000000e-01
9.000000000000e-02	1.829504871425e-02	1.470493871797e+00	-1.397040656030e-01	1.000000000000e-07	-9.000000000000e-01
8.000000000000e-02	1.867013928276e-02	1.470382390137e+00	-1.413142038582e-01	1.000000000000e-07	-9.000000000000e-01
7.000000000000e-02	1.905542835754e-02	1.470286661876e+00	-1.429227516370e-01	1.000000000000e-07	-9.000000000000e-01
6.000000000000e-02	1.945129606374e-02	1.470204402684e+00	-1.445311757625e-01	1.000000000000e-07	-9.000000000000e-01
5.000000000000e-02	1.985810437734e-02	1.470131773992e+00	-1.461398639838e-01	1.000000000000e-07	-9.000000000000e-01
4.000000000000e-02	2.027625208767e-02	1.470085652400e+00	-1.477487060218e-01	1.000000000000e-07	-9.000000000000e-01
3.000000000000e-02	2.070598033409e-02	1.470063083634e+00	-1.493564170835e-01	1.000000000000e-07	-9.000000000000e-01
2.000000000000e-02	2.114752337957e-02	1.470058353467e+00	-1.509518314052e-01	1.000000000000e-07	-9.000000000000e-01
1.000000000000e-02	2.160165182387e-02	1.470064433926e+00	-1.525449687305e-01	1.000000000000e-07	-9.000000000000e-01
5.000000000000e-03	2.183372085181e-02	1.470058090073e+00	-1.533464607309e-01	1.000000000000e-07	-9.000000000000e-01
1.000000000000e-03	2.202237779645e-02	1.470032146096e+00	-1.540052153807e-01	1.000000000000e-07	-9.000000000000e-01
0.000000000000e+00	2.207258185763e-02	1.469967862698e+00	-1.542276663189e-01	1.000000000000e-07	-9.000000000000e-01

